The Ensemble Ghost Interaction in Fractional-Occupation Hartree-Fock: Occupation Covariance, Pair Rank, and Prescribed Ensembles of Determinants

Fractional Occupation Number unrestricted Hartree-Fock (FON-UHF) evaluates the UHF functional on a density matrix with non-integer occupations. Sector-Averaged UHF (SA-UHF) averages the energies of a prescribed ensemble of determinants, possibly from different particle-number sectors, on common orbitals. The two differ by the ensemble ghost interaction G. We show that, for two determinants, the numbers of spin-orbitals gained and lost between them classify G before any calculation. G vanishes on every orbital set at pair rank one, has a fixed sign at pair rank two and whenever two or more spin-orbitals are only gained or only lost, and otherwise has an orbital-dependent sign. For larger ensembles, G vanishes on every orbital set when all pair covariances of the occupations vanish, and in the complete-basis limit only then. The same pairs add a covariance term to the orbital gradient and give the error of the chemical potential estimated from the ensemble Fock matrix. We implemented both methods in the eT program. The calculations give G = 0.24 Hartree at half transfer for the hexaamminecobalt(III/II) couple, 78-84% of the FON-UHF penalty for a fraction shared between the degenerate frontier orbitals of benzene, and the limit 1/(4R) for a hole shared between two stacked ethylene molecules.

==> dimer.dat <==
R invR dSA dFON G 4RG
3.5 0.15119348882942857 27.593332598002007 67.73166078301074 40.72591687 1.0774516068200692
4.0 0.13229430272575 22.866296922984475 57.733468637991336 35.206392734000005 1.0644870416523953
4.5 0.11759493575622221 21.681553808008402 52.30858234202174 30.817949227 1.0482747077097443
5.0 0.1058354421806 21.537621367997417 48.85041577099969 27.427641490000003 1.036614613210454
5.5 0.096214038346 21.628692245002412 46.305072709998285 24.751408031 1.0290144123039615
6.0 0.08819620181716667 21.738761920005345 44.25935999299213 22.572494751999997 1.0237399927399797
7.0 0.07559674441471428 21.898241169992616 41.08768546700503 19.216910786 1.0168115537133944
8.0 0.066147151362875 21.995183282996322 38.723172700002806 16.743906172 1.0125247014883545
10.0 0.0529177210903 22.097535959005654 35.42254897101316 13.33144828 1.0077114437525316
12.0 0.044098100908583335 22.145472687981282 33.224425622989884 11.082035193 1.0052165480752457
15.0 0.035278480726866665 22.178926061997117 31.0259616339863 8.848291358 1.003250840250782
20.0 0.02645886054515 22.199965043000702 28.826056347014628 6.62648704 1.0017796539185673

